A stochastic computing architecture for iterative estimation

Stochastic computing (SC) is a promising candidate for fault tolerant computing in digital circuits. We present a novel stochastic computing estimation architecture allowing to solve a large group of estimation problems including least squares estimation as well as sparse estimation. This allows utilizing the high fault tolerance of stochastic computing for implementing estimation algorithms. The presented architecture is based on the recently proposed linearized-Bregman-based Sparse Kaczmarz algorithm. To realize this architecture, we develop a shrink function in stochastic computing and analytically describe its error probability. We compare the stochastic computing architecture to a fixed-point binary implementation and present bit-true simulation results as well as synthesis results demonstrating the feasibility of the proposed architecture for practical implementation.

==> Empirical.dat <==
   5.0000000e+00   6.1852420e-03   6.1822940e-03
   1.0000000e+01   1.5420010e-03   1.5421766e-03
   1.5000000e+01   6.8960900e-04   6.9335075e-04
   2.0000000e+01   4.7400400e-04   4.7572852e-04
   2.5000000e+01   3.1126100e-04   3.1021676e-04
   3.0000000e+01   1.8652000e-04   1.8753249e-04


==> MaxAndExpectedPe.dat <==
   3.0000000e+00   1.1859292e-02   8.3333333e-02
   4.0000000e+00   7.7471654e-03   6.2500000e-02
   5.0000000e+00   5.4395171e-03   5.0000000e-02
   6.0000000e+00   4.0207088e-03   4.1666667e-02
   7.0000000e+00   3.0884253e-03   3.5714286e-02
   8.0000000e+00   2.4440543e-03   3.1250000e-02
   9.0000000e+00   1.9806179e-03   2.7777778e-02
   1.0000000e+01   1.6364509e-03   2.5000000e-02
   1.1000000e+01   1.3740212e-03   2.2727273e-02
   1.2000000e+01   1.1694440e-03   2.0833333e-02
   1.3000000e+01   1.0069428e-03   1.9230769e-02
   1.4000000e+01   8.7576280e-04   1.7857143e-02
   1.5000000e+01   7.6837088e-04   1.6666667e-02
   1.6000000e+01   6.7936518e-04   1.5625000e-02
   1.7000000e+01   6.0479141e-04   1.4705882e-02
   1.8000000e+01   5.4170178e-04   1.3888889e-02
   1.9000000e+01   4.8786293e-04   1.3157895e-02
   2.0000000e+01   4.4155808e-04   1.2500000e-02
   2.1000000e+01   4.0145019e-04   1.1904762e-02
   2.2000000e+01   3.6648559e-04   1.1363636e-02
   2.3000000e+01   3.3582492e-04   1.0869565e-02
   2.4000000e+01   3.0879296e-04   1.0416667e-02
   2.5000000e+01   2.8484162e-04   1.0000000e-02
   2.6000000e+01   2.6352227e-04   9.6153846e-03
   2.7000000e+01   2.4446492e-04   9.2592593e-03
   2.8000000e+01   2.2736222e-04   8.9285714e-03
   2.9000000e+01   2.1195716e-04   8.6206897e-03
   3.0000000e+01   1.9803355e-04   8.3333333e-03


==> PeForL.dat <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0000000e-03   5.0100100e-13   5.0200451e-19   5.0452208e-34   5.0705227e-49   5.0959516e-64   5.1471925e-94
   2.0000000e-03   8.0320640e-12   3.2257156e-17   1.0426135e-30   3.3699279e-44   1.0892257e-57   1.1379218e-84
   3.0000000e-03   4.0743729e-11   3.6890366e-16   9.1000431e-29   2.2447808e-41   5.5373811e-54   3.3694994e-79
   4.0000000e-03   1.2902810e-10   2.0810648e-15   2.1741468e-27   2.2713922e-39   2.3729872e-51   2.5900128e-75
   5.0000000e-03   3.1564062e-10   7.9705216e-15   2.5540027e-26   8.1838183e-38   2.6223496e-49   2.6925255e-72
   6.0000000e-03   6.5582265e-10   2.3895501e-14   1.9148752e-25   1.5344926e-36   1.2296716e-47   7.8965574e-70
   7.0000000e-03   1.2174246e-09   6.0497812e-14   1.0531340e-24   1.8332749e-35   3.1913287e-46   9.6707344e-68
   8.0000000e-03   2.0810301e-09   1.3534275e-13   4.6166459e-24   1.5747737e-34   5.3716748e-45   6.2501849e-66
   9.0000000e-03   3.3400804e-09   2.7548288e-13   1.7019190e-23   1.0514368e-33   6.4957222e-44   2.4792253e-64
   1.0000000e-02   5.1009998e-09   5.2045707e-13   5.4727920e-23   5.7548362e-33   6.0514158e-43   6.6912160e-63
   1.1000000e-02   7.4833221e-09   9.2573614e-13   1.5756842e-22   2.6819530e-32   4.5649195e-42   1.3225042e-61
   1.2000000e-02   1.0619817e-08   1.5666271e-12   4.1408275e-22   1.0944821e-31   2.8928782e-41   2.0210319e-60
   1.3000000e-02   1.4656618e-08   2.5426475e-12   1.0078993e-21   3.9952886e-31   1.5837227e-40   2.4885201e-59
   1.4000000e-02   1.9753351e-08   3.9823827e-12   2.2982570e-21   1.3263380e-30   7.6543762e-40   2.5493004e-58
   1.5000000e-02   2.6083260e-08   6.0488374e-12   4.9538979e-21   4.0571606e-30   3.3227475e-39   2.2286795e-57
   1.6000000e-02   3.3833344e-08   8.9452950e-12   1.0167615e-20   1.1556957e-29   1.3136145e-38   1.6971365e-56
   1.7000000e-02   4.3204480e-08   1.2921697e-11   1.9989253e-20   3.0922428e-29   4.7835532e-38   1.1447342e-55
   1.8000000e-02   5.4411557e-08   1.8281555e-11   3.7828422e-20   7.8275043e-29   1.6196770e-37   6.9348740e-55
   1.9000000e-02   6.7683610e-08   2.5389412e-11   6.9195142e-20   1.8858128e-28   5.1395079e-37   3.8173983e-54
   2.0000000e-02   8.3263947e-08   3.4678856e-11   1.2276777e-19   4.3461425e-28   1.5385923e-36   1.9282474e-53
   2.1000000e-02   1.0141029e-07   4.6661117e-11   2.1190351e-19   9.6232365e-28   4.3702288e-36   9.0130173e-53
   2.2000000e-02   1.2239490e-07   6.1934246e-11   3.5673850e-19   2.0547979e-27   1.1835545e-35   3.9266890e-52
   2.3000000e-02   1.4650471e-07   8.1192892e-11   5.8706255e-19   4.2447365e-27   3.0691428e-35   1.6045373e-51
   2.4000000e-02   1.7404150e-07   1.0523871e-10   9.4619929e-19   8.5072606e-27   7.6488626e-35   6.1831687e-51
   2.5000000e-02   2.0532194e-07   1.3499136e-10   1.4961769e-18   1.6582878e-26   1.8379634e-34   2.2578277e-50
   2.6000000e-02   2.4067785e-07   1.7150022e-10   2.3245380e-18   3.1507112e-26   4.2705180e-34   7.8455693e-50
   2.7000000e-02   2.8045623e-07   2.1595670e-10   3.5532135e-18   5.8462303e-26   9.6190137e-34   2.6039928e-49
   2.8000000e-02   3.2501946e-07   2.6970724e-10   5.3499710e-18   1.0612318e-25   2.1050824e-33   8.2829828e-49
   2.9000000e-02   3.7474541e-07   3.3426701e-10   7.9430511e-18   1.8874749e-25   4.4851300e-33   2.5325773e-48
   3.0000000e-02   4.3002761e-07   4.1133435e-10   1.1639721e-17   3.2937466e-25   9.3204695e-33   7.4633360e-48
   3.1000000e-02   4.9127534e-07   5.0280588e-10   1.6849613e-17   5.6465023e-25   1.8922090e-32   2.1249478e-47
   3.2000000e-02   5.5891383e-07   6.1079234e-10   2.4113857e-17   9.5200623e-25   3.7584856e-32   5.8581313e-47
   3.3000000e-02   6.3338436e-07   7.3763527e-10   3.4141218e-17   1.5802156e-24   7.3139782e-32   1.5668532e-46
   3.4000000e-02   7.1514441e-07   8.8592440e-10   4.7852608e-17   2.5847263e-24   1.3961225e-31   4.0732534e-46
   3.5000000e-02   8.0466781e-07   1.0585158e-09   6.6435620e-17   4.1696985e-24   2.6170276e-31   1.0308978e-45
   3.6000000e-02   9.0244490e-07   1.2585509e-09   9.1410928e-17   6.6393483e-24   4.8222840e-31   2.5439435e-45
   3.7000000e-02   1.0089826e-06   1.4894764e-09   1.2471273e-16   1.0442103e-23   8.7430944e-31   6.1294222e-45
   3.8000000e-02   1.1248047e-06   1.7550647e-09   1.6878574e-16   1.6232237e-23   1.5610650e-30   1.4437973e-44
   3.9000000e-02   1.2504519e-06   2.0594357e-09   2.2670147e-16   2.4955164e-23   2.7470498e-30   3.3287312e-44
   4.0000000e-02   1.3864818e-06   2.4070792e-09   3.0229723e-16   3.7964524e-23   4.7678409e-30   7.5198528e-44
   4.1000000e-02   1.5334695e-06   2.8028779e-09   4.0034133e-16   5.7181649e-23   8.1673831e-30   1.6662318e-43
   4.2000000e-02   1.6920072e-06   3.2521320e-09   5.2672881e-16   8.5311186e-23   1.3817354e-29   3.6246218e-43
   4.3000000e-02   1.8627048e-06   3.7605841e-09   6.8871239e-16   1.2613061e-22   2.3099526e-29   7.7476189e-43
   4.4000000e-02   2.0461899e-06   4.3344456e-09   8.9517402e-16   1.8487636e-22   3.8181704e-29   1.6285577e-42
   4.5000000e-02   2.2431076e-06   4.9804233e-09   1.1569430e-15   2.6875569e-22   6.2431444e-29   3.3689519e-42
   4.6000000e-02   2.4541213e-06   5.7057482e-09   1.4871675e-15   3.8762088e-22   1.0103095e-28   6.8635534e-42
   4.7000000e-02   2.6799124e-06   6.5182041e-09   1.9017470e-15   5.5485246e-22   1.6188340e-28   1.3780084e-41
   4.8000000e-02   2.9211805e-06   7.4261578e-09   2.4198342e-15   7.8850973e-22   2.5693810e-28   2.7281698e-41
   4.9000000e-02   3.1786437e-06   8.4385908e-09   3.0644161e-15   1.1128216e-21   4.0411351e-28   5.3291629e-41
   5.0000000e-02   3.4530387e-06   9.5651309e-09   3.8629839e-15   1.5601088e-21   6.3006723e-28   1.0276634e-40
   5.1000000e-02   3.7451207e-06   1.0816086e-08   4.8483051e-15   2.1732504e-21   9.7415840e-28   1.9573533e-40
   5.2000000e-02   4.0556640e-06   1.2202479e-08   6.0593088e-15   3.0088332e-21   1.4940776e-27   3.6840304e-40
   5.3000000e-02   4.3854619e-06   1.3736082e-08   7.5421006e-15   4.1411577e-21   2.2737946e-27   6.8550422e-40
   5.4000000e-02   4.7353269e-06   1.5429456e-08   9.3511219e-15   5.6673082e-21   3.4347090e-27   1.2615840e-39
   5.5000000e-02   5.1060906e-06   1.7295986e-08   1.1550471e-14   7.7135466e-21   5.1512012e-27   2.2972979e-39
   5.6000000e-02   5.4986045e-06   1.9349921e-08   1.4215408e-14   1.0443342e-20   7.6721954e-27   4.1407593e-39
   5.7000000e-02   5.9137393e-06   2.1606416e-08   1.7434059e-14   1.4067416e-20   1.1350896e-26   7.3902950e-39
   5.8000000e-02   6.3523859e-06   2.4081572e-08   2.1309353e-14   1.8856267e-20   1.6685575e-26   1.3065080e-38
   5.9000000e-02   6.8154550e-06   2.6792482e-08   2.5961206e-14   2.5155723e-20   2.4375231e-26   2.2886144e-38
   6.0000000e-02   7.3038774e-06   2.9757270e-08   3.1528989e-14   3.3406196e-20   3.5395171e-26   3.9735435e-38
   6.1000000e-02   7.8186042e-06   3.2995143e-08   3.8174310e-14   4.4166441e-20   5.1099143e-26   6.8399991e-38
   6.2000000e-02   8.3606069e-06   3.6526432e-08   4.6084138e-14   5.8142771e-20   7.3356733e-26   1.1676925e-37
   6.3000000e-02   8.9308778e-06   4.0372647e-08   5.5474319e-14   7.6224884e-20   1.0473735e-25   1.9774757e-37
   6.4000000e-02   9.5304297e-06   4.4556522e-08   6.6593504e-14   9.9529654e-20   1.4875553e-25   3.3228778e-37
   6.5000000e-02   1.0160297e-05   4.9102068e-08   7.9727558e-14   1.2945451e-19   2.1019671e-25   5.5417046e-37
   6.6000000e-02   1.0821533e-05   5.4034625e-08   9.5204479e-14   1.6774233e-19   2.9554797e-25   9.1748415e-37
   6.7000000e-02   1.1515216e-05   5.9380918e-08   1.1339989e-13   2.1656010e-19   4.1356544e-25   1.5082586e-36
   6.8000000e-02   1.2242442e-05   6.5169114e-08   1.3474317e-13   2.7859400e-19   5.7601893e-25   2.4624462e-36
   6.9000000e-02   1.3004331e-05   7.1428873e-08   1.5972422e-13   3.5716412e-19   7.9866541e-25   3.9935486e-36
   7.0000000e-02   1.3802023e-05   7.8191417e-08   1.8890109e-13   4.5636247e-19   1.1025172e-24   6.4348183e-36
   7.1000000e-02   1.4636682e-05   8.5489581e-08   2.2290832e-13   5.8121852e-19   1.5154884e-24   1.0303362e-35
   7.2000000e-02   1.5509493e-05   9.3357881e-08   2.6246627e-13   7.3789759e-19   2.0745251e-24   1.6396981e-35
   7.3000000e-02   1.6421661e-05   1.0183258e-07   3.0839140e-13   9.3393767e-19   2.8283524e-24   2.5939690e-35
   7.4000000e-02   1.7374417e-05   1.1095174e-07   3.6160769e-13   1.1785319e-18   3.8410061e-24   4.0799264e-35
   7.5000000e-02   1.8369013e-05   1.2075531e-07   4.2315918e-13   1.4828643e-18   5.1963581e-24   6.3810828e-35
   7.6000000e-02   1.9406724e-05   1.3128518e-07   4.9422384e-13   1.8605091e-18   7.0038994e-24   9.9255849e-35
   7.7000000e-02   2.0488846e-05   1.4258527e-07   5.7612886e-13   2.3279023e-18   9.4061061e-24   1.5356778e-34
   7.8000000e-02   2.1616701e-05   1.5470156e-07   6.7036750e-13   2.9049011e-18   1.2587798e-23   2.3636686e-34
   7.9000000e-02   2.2791633e-05   1.6768223e-07   7.7861751e-13   3.6154426e-18   1.6787993e-23   3.6197068e-34
   8.0000000e-02   2.4015009e-05   1.8157767e-07   9.0276154e-13   4.4883203e-18   2.2314884e-23   5.5158982e-34
   8.1000000e-02   2.5288220e-05   1.9644061e-07   1.0449093e-12   5.5580973e-18   2.9564714e-23   8.3650541e-34
   8.2000000e-02   2.6612680e-05   2.1232617e-07   1.2074222e-12   6.8661774e-18   3.9045490e-23   1.2626489e-33
   8.3000000e-02   2.7989828e-05   2.2929196e-07   1.3929399e-12   8.4620612e-18   5.1406726e-23   1.8971755e-33
   8.4000000e-02   2.9421126e-05   2.4739816e-07   1.6044097e-12   1.0404814e-17   6.7476631e-23   2.8378636e-33
   8.5000000e-02   3.0908061e-05   2.6670758e-07   1.8451184e-12   1.2764782e-17   8.8308511e-23   4.2265000e-33
   8.6000000e-02   3.2452145e-05   2.8728581e-07   2.1187277e-12   1.5625590e-17   1.1523853e-22   6.2678741e-33
   8.7000000e-02   3.4054912e-05   3.0920124e-07   2.4293119e-12   1.9086472e-17   1.4995744e-22   9.2566273e-33
   8.8000000e-02   3.5717923e-05   3.3252520e-07   2.7813996e-12   2.3264973e-17   1.9459950e-22   1.3615076e-32
   8.9000000e-02   3.7442764e-05   3.5733206e-07   3.1800192e-12   2.8300095e-17   2.5185237e-22   1.9946300e-32
   9.0000000e-02   3.9231045e-05   3.8369926e-07   3.6307483e-12   3.4355932e-17   3.2509277e-22   2.9108410e-32
   9.1000000e-02   4.1084402e-05   4.1170752e-07   4.1397671e-12   4.1625882e-17   4.1855352e-22   4.2318093e-32
   9.2000000e-02   4.3004495e-05   4.4144084e-07   4.7139170e-12   5.0337521e-17   5.3752878e-22   6.1294500e-32
   9.3000000e-02   4.4993012e-05   4.7298665e-07   5.3607640e-12   6.0758213e-17   6.8862582e-22   8.8458570e-32
   9.4000000e-02   4.7051664e-05   5.0643593e-07   6.0886674e-12   7.3201592e-17   8.8007322e-22   1.2720828e-31
   9.5000000e-02   4.9182190e-05   5.4188329e-07   6.9068545e-12   8.8035015e-17   1.1220974e-21   1.8229755e-31
   9.6000000e-02   5.1386355e-05   5.7942710e-07   7.8255018e-12   1.0568813e-16   1.4273820e-21   2.6035639e-31
   9.7000000e-02   5.3665949e-05   6.1916959e-07   8.8558218e-12   1.2666271e-16   1.8116267e-21   3.7060267e-31
   9.8000000e-02   5.6022789e-05   6.6121698e-07   1.0010159e-11   1.5154397e-16   2.2942268e-21   5.2581350e-31
   9.9000000e-02   5.8458719e-05   7.0567959e-07   1.1302091e-11   1.8101344e-16   2.8990977e-21   7.4364709e-31
   1.0000000e-01   6.0975610e-05   7.5267199e-07   1.2746542e-11   2.1586381e-16   3.6556726e-21   1.0484367e-30
   1.0100000e-01   6.3575358e-05   8.0231306e-07   1.4359899e-11   2.5701579e-16   4.6001100e-21   1.4736184e-30
   1.0200000e-01   6.6259890e-05   8.5472620e-07   1.6160145e-11   3.0553744e-16   5.7767505e-21   2.0650091e-30
   1.0300000e-01   6.9031155e-05   9.1003939e-07   1.8166995e-11   3.6266614e-16   7.2398726e-21   2.8852187e-30
   1.0400000e-01   7.1891135e-05   9.6838538e-07   2.0402050e-11   4.2983370e-16   9.0558060e-21   4.0195775e-30
   1.0500000e-01   7.4841835e-05   1.0299018e-06   2.2888957e-11   5.0869482e-16   1.1305470e-20   5.5840754e-30
   1.0600000e-01   7.7885292e-05   1.0947312e-06   2.5653583e-11   6.0115957e-16   1.4087421e-20   7.7359733e-30
   1.0700000e-01   8.1023566e-05   1.1630215e-06   2.8724208e-11   7.0943017e-16   1.7521498e-20   1.0687950e-29
   1.0800000e-01   8.4258750e-05   1.2349257e-06   3.2131720e-11   8.3604275e-16   2.1753192e-20   1.4726923e-29
   1.0900000e-01   8.7592962e-05   1.3106025e-06   3.5909842e-11   9.8391472e-16   2.6958854e-20   2.0239015e-29
   1.1000000e-01   9.1028351e-05   1.3902158e-06   4.0095356e-11   1.1563983e-15   3.3351921e-20   2.7742631e-29
   1.1100000e-01   9.4567093e-05   1.4739358e-06   4.4728362e-11   1.3573414e-15   4.1190321e-20   3.7932141e-29
   1.1200000e-01   9.8211393e-05   1.5619381e-06   4.9852547e-11   1.5911555e-15   5.0785288e-20   5.1735481e-29
   1.1300000e-01   1.0196348e-04   1.6544047e-06   5.5515471e-11   1.8628940e-15   6.2511837e-20   7.0389924e-29
   1.1400000e-01   1.0582563e-04   1.7515238e-06   6.1768880e-11   2.1783385e-15   7.6821189e-20   9.5541558e-29
   1.1500000e-01   1.0980013e-04   1.8534900e-06   6.8669043e-11   2.5440980e-15   9.4255498e-20   1.2937560e-28
   1.1600000e-01   1.1388930e-04   1.9605042e-06   7.6277103e-11   2.9677192e-15   1.1546529e-19   1.7478682e-28
   1.1700000e-01   1.1809549e-04   2.0727746e-06   8.4659464e-11   3.4578114e-15   1.4123004e-19   2.3560184e-28
   1.1800000e-01   1.2242108e-04   2.1905158e-06   9.3888199e-11   4.0241867e-15   1.7248258e-19   3.1686878e-28
   1.1900000e-01   1.2686849e-04   2.3139498e-06   1.0404149e-10   4.6780173e-15   2.1033768e-19   4.2523364e-28
   1.2000000e-01   1.3144016e-04   2.4433058e-06   1.1520409e-10   5.4320127e-15   2.5612599e-19   5.6942875e-28
   1.2100000e-01   1.3613856e-04   2.5788206e-06   1.2746785e-10   6.3006178e-15   3.1143370e-19   7.6090522e-28
   1.2200000e-01   1.4096620e-04   2.7207386e-06   1.4093221e-10   7.3002349e-15   3.7814940e-19   1.0146507e-27
   1.2300000e-01   1.4592560e-04   2.8693119e-06   1.5570482e-10   8.4494733e-15   4.5851889e-19   1.3502445e-27
   1.2400000e-01   1.5101934e-04   3.0248010e-06   1.7190211e-10   9.7694274e-15   5.5520965e-19   1.7932168e-27
   1.2500000e-01   1.5625000e-04   3.1874745e-06   1.8964999e-10   1.1283988e-14   6.7138623e-19   2.3767967e-27
   1.2600000e-01   1.6162022e-04   3.3576094e-06   2.0908450e-10   1.3020192e-14   8.1079855e-19   3.1441560e-27
   1.2700000e-01   1.6713265e-04   3.5354916e-06   2.3035258e-10   1.5008610e-14   9.7788516e-19   4.1512857e-27
   1.2800000e-01   1.7278998e-04   3.7214158e-06   2.5361286e-10   1.7283779e-14   1.1778938e-18   5.4706756e-27
   1.2900000e-01   1.7859494e-04   3.9156857e-06   2.7903650e-10   1.9884689e-14   1.4170219e-18   7.1960161e-27
   1.3000000e-01   1.8455027e-04   4.1186146e-06   3.0680810e-10   2.2855321e-14   1.7025811e-18   9.4481943e-27
   1.3100000e-01   1.9065877e-04   4.3305253e-06   3.3712664e-10   2.6245248e-14   2.0431877e-18   1.2382931e-26
   1.3200000e-01   1.9692324e-04   4.5517503e-06   3.7020654e-10   3.0110302e-14   2.4489851e-18   1.6200492e-26
   1.3300000e-01   2.0334655e-04   4.7826322e-06   4.0627869e-10   3.4513322e-14   2.9319022e-18   2.1158015e-26
   1.3400000e-01   2.0993157e-04   5.0235240e-06   4.4559166e-10   3.9524973e-14   3.5059532e-18   2.7585139e-26
   1.3500000e-01   2.1668121e-04   5.2747892e-06   4.8841291e-10   4.5224674e-14   4.1875861e-18   3.5903795e-26
   1.3600000e-01   2.2359843e-04   5.5368019e-06   5.3503009e-10   5.1701606e-14   4.9960856e-18   4.6653209e-26
   1.3700000e-01   2.3068620e-04   5.8099475e-06   5.8575245e-10   5.9055856e-14   5.9540411e-18   6.0521480e-26
   1.3800000e-01   2.3794754e-04   6.0946224e-06   6.4091229e-10   6.7399659e-14   7.0878873e-18   7.8385369e-26
   1.3900000e-01   2.4538550e-04   6.3912350e-06   7.0086656e-10   7.6858797e-14   8.4285298e-18   1.0136040e-25
   1.4000000e-01   2.5300316e-04   6.7002050e-06   7.6599852e-10   8.7574134e-14   1.0012068e-17   1.3086383e-25
   1.4100000e-01   2.6080363e-04   7.0219646e-06   8.3671949e-10   9.9703322e-14   1.1880627e-17   1.6869370e-25
   1.4200000e-01   2.6879006e-04   7.3569582e-06   9.1347076e-10   1.1342269e-13   1.4083325e-17   2.1712797e-25
   1.4300000e-01   2.7696563e-04   7.7056430e-06   9.9672554e-10   1.2892931e-13   1.6677377e-17   2.7904863e-25
   1.4400000e-01   2.8533356e-04   8.0684889e-06   1.0869911e-09   1.4644334e-13   1.9729373e-17   3.5809689e-25
   1.4500000e-01   2.9389710e-04   8.4459793e-06   1.1848111e-09   1.6621054e-13   2.3316749e-17   4.5886704e-25
   1.4600000e-01   3.0265953e-04   8.8386109e-06   1.2907677e-09   1.8850506e-13   2.7529476e-17   5.8714829e-25
   1.4700000e-01   3.1162417e-04   9.2468945e-06   1.4054845e-09   2.1363262e-13   3.2472003e-17   7.5022601e-25
   1.4800000e-01   3.2079439e-04   9.6713549e-06   1.5296286e-09   2.4193383e-13   3.8265483e-17   9.5725667e-25
   1.4900000e-01   3.3017355e-04   1.0112531e-05   1.6639141e-09   2.7378803e-13   4.5050332e-17   1.2197338e-24
   1.5000000e-01   3.3976510e-04   1.0570978e-05   1.8091047e-09   3.0961741e-13   5.2989161e-17   1.5520667e-24
   1.5100000e-01   3.4957249e-04   1.1047264e-05   1.9660169e-09   3.4989162e-13   6.2270138e-17   1.9722974e-24
   1.5200000e-01   3.5959921e-04   1.1541973e-05   2.1355234e-09   3.9513274e-13   7.3110826e-17   2.5029896e-24
   1.5300000e-01   3.6984879e-04   1.2055707e-05   2.3185566e-09   4.4592087e-13   8.5762593e-17   3.1723282e-24
   1.5400000e-01   3.8032480e-04   1.2589082e-05   2.5161124e-09   5.0290022e-13   1.0051563e-16   4.0154774e-24
   1.5500000e-01   3.9103084e-04   1.3142730e-05   2.7292542e-09   5.6678575e-13   1.1770472e-16   5.0762589e-24
   1.5600000e-01   4.0197055e-04   1.3717301e-05   2.9591169e-09   6.3837059e-13   1.3771576e-16   6.4092195e-24
   1.5700000e-01   4.1314760e-04   1.4313463e-05   3.2069115e-09   7.1853407e-13   1.6099328e-16   8.0821802e-24
   1.5800000e-01   4.2456569e-04   1.4931899e-05   3.4739300e-09   8.0825060e-13   1.8804899e-16   1.0179372e-23
   1.5900000e-01   4.3622858e-04   1.5573312e-05   3.7615496e-09   9.0859938e-13   2.1947147e-16   1.2805288e-23
   1.6000000e-01   4.4814004e-04   1.6238423e-05   4.0712389e-09   1.0207751e-12   2.5593728e-16   1.6089425e-23
   1.6100000e-01   4.6030390e-04   1.6927970e-05   4.4045624e-09   1.1460995e-12   2.9822354e-16   2.0192081e-23
   1.6200000e-01   4.7272401e-04   1.7642712e-05   4.7631873e-09   1.2860345e-12   3.4722230e-16   2.5311482e-23
   1.6300000e-01   4.8540426e-04   1.8383427e-05   5.1488889e-09   1.4421959e-12   4.0395685e-16   3.1692496e-23
   1.6400000e-01   4.9834857e-04   1.9150912e-05   5.5635572e-09   1.6163686e-12   4.6960019e-16   3.9637291e-23
   1.6500000e-01   5.1156093e-04   1.9945984e-05   6.0092043e-09   1.8105241e-12   5.4549610e-16   4.9518370e-23
   1.6600000e-01   5.2504532e-04   2.0769484e-05   6.4879708e-09   2.0268381e-12   6.3318301e-16   6.1794472e-23
   1.6700000e-01   5.3880578e-04   2.1622268e-05   7.0021339e-09   2.2677112e-12   7.3442102e-16   7.7029982e-23
   1.6800000e-01   5.5284641e-04   2.2505220e-05   7.5541152e-09   2.5357905e-12   8.5122260e-16   9.5918571e-23
   1.6900000e-01   5.6717130e-04   2.3419240e-05   8.1464893e-09   2.8339937e-12   9.8588734e-16   1.1931199e-22
   1.7000000e-01   5.8178462e-04   2.4365256e-05   8.7819927e-09   3.1655356e-12   1.1410413e-15   1.4825510e-22
   1.7100000e-01   5.9669055e-04   2.5344214e-05   9.4635327e-09   3.5339563e-12   1.3196813e-15   1.8402841e-22
   1.7200000e-01   6.1189333e-04   2.6357086e-05   1.0194198e-08   3.9431528e-12   1.5252258e-15   2.2819980e-22
   1.7300000e-01   6.2739721e-04   2.7404868e-05   1.0977269e-08   4.3974129e-12   1.7615713e-15   2.8268721e-22
   1.7400000e-01   6.4320651e-04   2.8488577e-05   1.1816227e-08   4.9014527e-12   2.0331566e-15   3.4983466e-22
   1.7500000e-01   6.5932557e-04   2.9609258e-05   1.2714769e-08   5.4604566e-12   2.3450357e-15   4.3250434e-22
   1.7600000e-01   6.7575877e-04   3.0767980e-05   1.3676817e-08   6.0801222e-12   2.7029598e-15   5.3418803e-22
   1.7700000e-01   6.9251052e-04   3.1965837e-05   1.4706532e-08   6.7667078e-12   3.1134692e-15   6.5914185e-22
   1.7800000e-01   7.0958529e-04   3.3203951e-05   1.5808328e-08   7.5270851e-12   3.5839979e-15   8.1254907e-22
   1.7900000e-01   7.2698757e-04   3.4483467e-05   1.6986882e-08   8.3687966e-12   4.1229910e-15   1.0007166e-21
   1.8000000e-01   7.4472191e-04   3.5805561e-05   1.8247156e-08   9.3001172e-12   4.7400365e-15   1.2313123e-21
   1.8100000e-01   7.6279286e-04   3.7171435e-05   1.9594407e-08   1.0330122e-11   5.4460148e-15   1.5136503e-21
   1.8200000e-01   7.8120506e-04   3.8582318e-05   2.1034204e-08   1.1468760e-11   6.2532658e-15   1.8590357e-21
   1.8300000e-01   7.9996314e-04   4.0039469e-05   2.2572448e-08   1.2726934e-11   7.1757774e-15   2.2811786e-21
   1.8400000e-01   8.1907180e-04   4.1544177e-05   2.4215387e-08   1.4116587e-11   8.2293973e-15   2.7966922e-21
   1.8500000e-01   8.3853578e-04   4.3097759e-05   2.5969639e-08   1.5650797e-11   9.4320711e-15   3.4256916e-21
   1.8600000e-01   8.5835983e-04   4.4701563e-05   2.7842205e-08   1.7343881e-11   1.0804109e-14   4.1925125e-21
   1.8700000e-01   8.7854878e-04   4.6356968e-05   2.9840497e-08   1.9211502e-11   1.2368488e-14   5.1265740e-21
   1.8800000e-01   8.9910747e-04   4.8065384e-05   3.1972357e-08   2.1270795e-11   1.4151185e-14   6.2634125e-21
   1.8900000e-01   9.2004078e-04   4.9828254e-05   3.4246082e-08   2.3540495e-11   1.6181558e-14   7.6459216e-21
   1.9000000e-01   9.4135366e-04   5.1647052e-05   3.6670442e-08   2.6041081e-11   1.8492768e-14   9.3258352e-21
   1.9100000e-01   9.6305105e-04   5.3523287e-05   3.9254716e-08   2.8794929e-11   2.1122253e-14   1.1365504e-20
   1.9200000e-01   9.8513798e-04   5.5458500e-05   4.2008708e-08   3.1826480e-11   2.4112261e-14   1.3840017e-20
   1.9300000e-01   1.0076195e-03   5.7454267e-05   4.4942782e-08   3.5162421e-11   2.7510446e-14   1.6839740e-20
   1.9400000e-01   1.0305007e-03   5.9512201e-05   4.8067891e-08   3.8831882e-11   3.1370532e-14   2.0473343e-20
   1.9500000e-01   1.0537866e-03   6.1633947e-05   5.1395602e-08   4.2866649e-11   3.5753058e-14   2.4871415e-20
   1.9600000e-01   1.0774825e-03   6.3821188e-05   5.4938135e-08   4.7301395e-11   4.0726216e-14   3.0190777e-20
   1.9700000e-01   1.1015936e-03   6.6075645e-05   5.8708394e-08   5.2173927e-11   4.6366779e-14   3.6619612e-20
   1.9800000e-01   1.1261251e-03   6.8399075e-05   6.2720004e-08   5.7525459e-11   5.2761144e-14   4.4383590e-20
   1.9900000e-01   1.1510824e-03   7.0793273e-05   6.6987344e-08   6.3400906e-11   6.0006495e-14   5.3753143e-20
   2.0000000e-01   1.1764706e-03   7.3260073e-05   7.1525591e-08   6.9849193e-11   6.8212103e-14   6.5052130e-20
   2.0100000e-01   1.2022952e-03   7.5801351e-05   7.6350759e-08   7.6923607e-11   7.7500772e-14   7.8668127e-20
   2.0200000e-01   1.2285617e-03   7.8419019e-05   8.1479741e-08   8.4682157e-11   8.8010463e-14   9.5064657e-20
   2.0300000e-01   1.2552753e-03   8.1115032e-05   8.6930356e-08   9.3187983e-11   9.9896091e-14   1.1479571e-19
   2.0400000e-01   1.2824418e-03   8.3891388e-05   9.2721392e-08   1.0250978e-10   1.1333154e-13   1.3852297e-19
   2.0500000e-01   1.3100665e-03   8.6750124e-05   9.8872660e-08   1.1272227e-10   1.2851192e-13   1.6703625e-19
   2.0600000e-01   1.3381550e-03   8.9693323e-05   1.0540504e-07   1.2390671e-10   1.4565601e-13   2.0127767e-19
   2.0700000e-01   1.3667130e-03   9.2723109e-05   1.1234054e-07   1.3615141e-10   1.6500912e-13   2.4237037e-19
   2.0800000e-01   1.3957461e-03   9.5841653e-05   1.1970236e-07   1.4955237e-10   1.8684612e-13   2.9165243e-19
   2.0900000e-01   1.4252600e-03   9.9051169e-05   1.2751492e-07   1.6421387e-10   2.1147491e-13   3.5071704e-19
   2.1000000e-01   1.4552604e-03   1.0235392e-04   1.3580396e-07   1.8024916e-10   2.3924026e-13   4.2145994e-19
   2.1100000e-01   1.4857531e-03   1.0575221e-04   1.4459658e-07   1.9778123e-10   2.7052807e-13   5.0613557e-19
   2.1200000e-01   1.5167439e-03   1.0924839e-04   1.5392133e-07   2.1694357e-10   3.0577009e-13   6.0742328e-19
   2.1300000e-01   1.5482387e-03   1.1284488e-04   1.6380823e-07   2.3788104e-10   3.4544920e-13   7.2850561e-19
   2.1400000e-01   1.5802433e-03   1.1654411e-04   1.7428893e-07   2.6075081e-10   3.9010526e-13   8.7316050e-19
   2.1500000e-01   1.6127637e-03   1.2034860e-04   1.8539669e-07   2.8572334e-10   4.4034161e-13   1.0458701e-18
   2.1600000e-01   1.6458059e-03   1.2426089e-04   1.9716654e-07   3.1298344e-10   4.9683227e-13   1.2519491e-18
   2.1700000e-01   1.6793758e-03   1.2828358e-04   2.0963532e-07   3.4273147e-10   5.6032996e-13   1.4976956e-18
   2.1800000e-01   1.7134796e-03   1.3241935e-04   2.2284177e-07   3.7518456e-10   6.3167496e-13   1.7905690e-18
   2.1900000e-01   1.7481233e-03   1.3667088e-04   2.3682665e-07   4.1057794e-10   7.1180498e-13   2.1393992e-18
   2.2000000e-01   1.7833130e-03   1.4104094e-04   2.5163282e-07   4.4916642e-10   8.0176607e-13   2.5546326e-18
   2.2100000e-01   1.8190550e-03   1.4553236e-04   2.6730532e-07   4.9122590e-10   9.0272473e-13   3.0486214e-18
   2.2200000e-01   1.8553555e-03   1.5014800e-04   2.8389150e-07   5.3705509e-10   1.0159813e-12   3.6359634e-18
   2.2300000e-01   1.8922206e-03   1.5489080e-04   3.0144114e-07   5.8697726e-10   1.1429849e-12   4.3339005e-18
   2.2400000e-01   1.9296568e-03   1.5976373e-04   3.2000654e-07   6.4134223e-10   1.2853498e-12   5.1627880e-18
   2.2500000e-01   1.9676703e-03   1.6476984e-04   3.3964264e-07   7.0052840e-10   1.4448735e-12   6.1466428e-18
   2.2600000e-01   2.0062676e-03   1.6991224e-04   3.6040715e-07   7.6494502e-10   1.6235573e-12   7.3137885e-18
   2.2700000e-01   2.0454550e-03   1.7519409e-04   3.8236070e-07   8.3503458e-10   1.8236281e-12   8.6976096e-18
   2.2800000e-01   2.0852390e-03   1.8061860e-04   4.0556696e-07   9.1127541e-10   2.0475635e-12   1.0337436e-17
   2.2900000e-01   2.1256261e-03   1.8618907e-04   4.3009276e-07   9.9418444e-10   2.2981188e-12   1.2279580e-17
   2.3000000e-01   2.1666228e-03   1.9190885e-04   4.5600827e-07   1.0843202e-09   2.5783573e-12   1.4578546e-17
   2.3100000e-01   2.2082357e-03   1.9778134e-04   4.8338715e-07   1.1822859e-09   2.8916833e-12   1.7298447e-17
   2.3200000e-01   2.2504715e-03   2.0381002e-04   5.1230670e-07   1.2887333e-09   3.2418794e-12   2.0514669e-17
   2.3300000e-01   2.2933368e-03   2.0999843e-04   5.4284804e-07   1.4043656e-09   3.6331469e-12   2.4315798e-17
   2.3400000e-01   2.3368382e-03   2.1635018e-04   5.7509626e-07   1.5299423e-09   4.0701506e-12   2.8805894e-17
   2.3500000e-01   2.3809826e-03   2.2286893e-04   6.0914063e-07   1.6662828e-09   4.5580685e-12   3.4107125e-17
   2.3600000e-01   2.4257767e-03   2.2955844e-04   6.4507480e-07   1.8142713e-09   5.1026462e-12   4.0362857e-17
   2.3700000e-01   2.4712273e-03   2.3642251e-04   6.8299695e-07   1.9748617e-09   5.7102578e-12   4.7741251e-17
   2.3800000e-01   2.5173412e-03   2.4346503e-04   7.2301005e-07   2.1490824e-09   6.3879718e-12   5.6439460e-17
   2.3900000e-01   2.5641255e-03   2.5068994e-04   7.6522203e-07   2.3380426e-09   7.1436248e-12   6.6688520e-17
   2.4000000e-01   2.6115869e-03   2.5810128e-04   8.0974606e-07   2.5429378e-09   7.9859022e-12   7.8759052e-17
   2.4100000e-01   2.6597325e-03   2.6570313e-04   8.5670072e-07   2.7650567e-09   8.9244275e-12   9.2967902e-17
   2.4200000e-01   2.7085693e-03   2.7349967e-04   9.0621030e-07   3.0057875e-09   9.9698603e-12   1.0968587e-16
   2.4300000e-01   2.7581043e-03   2.8149515e-04   9.5840502e-07   3.2666262e-09   1.1134005e-11   1.2934670e-16
   2.4400000e-01   2.8083446e-03   2.8969388e-04   1.0134213e-06   3.5491836e-09   1.2429928e-11   1.5245754e-16
   2.4500000e-01   2.8592974e-03   2.9810028e-04   1.0714020e-06   3.8551947e-09   1.3872092e-11   1.7961115e-16
   2.4600000e-01   2.9109698e-03   3.0671880e-04   1.1324969e-06   4.1865271e-09   1.5476498e-11   2.1149997e-16
   2.4700000e-01   2.9633689e-03   3.1555402e-04   1.1968627e-06   4.5451912e-09   1.7260844e-11   2.4893262e-16
   2.4800000e-01   3.0165022e-03   3.2461057e-04   1.2646634e-06   4.9333507e-09   1.9244702e-11   2.9285294e-16
   2.4900000e-01   3.0703768e-03   3.3389316e-04   1.3360710e-06   5.3533334e-09   2.1449705e-11   3.4436217e-16
   2.5000000e-01   3.1250000e-03   3.4340659e-04   1.4112653e-06   5.8076434e-09   2.3899767e-11   4.0474465e-16
   2.5100000e-01   3.1803792e-03   3.5315576e-04   1.4904345e-06   6.2989740e-09   2.6621304e-11   4.7549764e-16
   2.5200000e-01   3.2365219e-03   3.6314562e-04   1.5737756e-06   6.8302214e-09   2.9643500e-11   5.5836593e-16
   2.5300000e-01   3.2934353e-03   3.7338123e-04   1.6614948e-06   7.4044990e-09   3.2998581e-11   6.5538192e-16
   2.5400000e-01   3.3511270e-03   3.8386773e-04   1.7538077e-06   8.0251535e-09   3.6722123e-11   7.6891206e-16
   2.5500000e-01   3.4096046e-03   3.9461034e-04   1.8509400e-06   8.6957816e-09   4.0853394e-11   9.0171070e-16
   2.5600000e-01   3.4688754e-03   4.0561439e-04   1.9531277e-06   9.4202476e-09   4.5435724e-11   1.0569824e-15
   2.5700000e-01   3.5289472e-03   4.1688528e-04   2.0606174e-06   1.0202703e-08   5.0516910e-11   1.2384540e-15
   2.5800000e-01   3.5898275e-03   4.2842850e-04   2.1736673e-06   1.1047606e-08   5.6149666e-11   1.4504581e-15
   2.5900000e-01   3.6515239e-03   4.4024964e-04   2.2925472e-06   1.1959746e-08   6.2392117e-11   1.6980297e-15
   2.6000000e-01   3.7140442e-03   4.5235438e-04   2.4175392e-06   1.2944263e-08   6.9308330e-11   1.9870176e-15
   2.6100000e-01   3.7773961e-03   4.6474851e-04   2.5489381e-06   1.4006674e-08   7.6968912e-11   2.3242136e-15
   2.6200000e-01   3.8415873e-03   4.7743788e-04   2.6870521e-06   1.5152903e-08   8.5451655e-11   2.7175014e-15
   2.6300000e-01   3.9066256e-03   4.9042847e-04   2.8322032e-06   1.6389305e-08   9.4842244e-11   3.1760288e-15
   2.6400000e-01   3.9725188e-03   5.0372634e-04   2.9847278e-06   1.7722698e-08   1.0523504e-10   3.7104065e-15
   2.6500000e-01   4.0392748e-03   5.1733766e-04   3.1449776e-06   1.9160395e-08   1.1673393e-10   4.3329377e-15
   2.6600000e-01   4.1069015e-03   5.3126868e-04   3.3133198e-06   2.0710240e-08   1.2945325e-10   5.0578825e-15
   2.6700000e-01   4.1754069e-03   5.4552577e-04   3.4901378e-06   2.2380643e-08   1.4351885e-10   5.9017636e-15
   2.6800000e-01   4.2447988e-03   5.6011540e-04   3.6758325e-06   2.4180620e-08   1.5906915e-10   6.8837183e-15
   2.6900000e-01   4.3150853e-03   5.7504413e-04   3.8708219e-06   2.6119838e-08   1.7625642e-10   8.0259043e-15
   2.7000000e-01   4.3862743e-03   5.9031864e-04   4.0755430e-06   2.8208653e-08   1.9524810e-10   9.3539676e-15
   2.7100000e-01   4.4583741e-03   6.0594570e-04   4.2904516e-06   3.0458165e-08   2.1622828e-10   1.0897581e-14
   2.7200000e-01   4.5313926e-03   6.2193220e-04   4.5160238e-06   3.2880265e-08   2.3939929e-10   1.2691066e-14
   2.7300000e-01   4.6053380e-03   6.3828512e-04   4.7527563e-06   3.5487688e-08   2.6498349e-10   1.4774105e-14
   2.7400000e-01   4.6802184e-03   6.5501158e-04   5.0011676e-06   3.8294075e-08   2.9322515e-10   1.7192564e-14
   2.7500000e-01   4.7560421e-03   6.7211878e-04   5.2617988e-06   4.1314033e-08   3.2439261e-10   1.9999439e-14
   2.7600000e-01   4.8328172e-03   6.8961404e-04   5.5352141e-06   4.4563199e-08   3.5878052e-10   2.3255946e-14
   2.7700000e-01   4.9105521e-03   7.0750479e-04   5.8220025e-06   4.8058311e-08   3.9671240e-10   2.7032766e-14
   2.7800000e-01   4.9892549e-03   7.2579858e-04   6.1227783e-06   5.1817284e-08   4.3854336e-10   3.1411489e-14
   2.7900000e-01   5.0689340e-03   7.4450307e-04   6.4381820e-06   5.5859289e-08   4.8466313e-10   3.6486262e-14
   2.8000000e-01   5.1495979e-03   7.6362604e-04   6.7688817e-06   6.0204833e-08   5.3549931e-10   4.2365688e-14
   2.8100000e-01   5.2312547e-03   7.8317537e-04   7.1155742e-06   6.4875858e-08   5.9152096e-10   4.9175007e-14
   2.8200000e-01   5.3139130e-03   8.0315908e-04   7.4789856e-06   6.9895829e-08   6.5324251e-10   5.7058596e-14
   2.8300000e-01   5.3975811e-03   8.2358529e-04   7.8598732e-06   7.5289838e-08   7.2122806e-10   6.6182842e-14
   2.8400000e-01   5.4822676e-03   8.4446225e-04   8.2590264e-06   8.1084716e-08   7.9609597e-10   7.6739436e-14
   2.8500000e-01   5.5679809e-03   8.6579834e-04   8.6772675e-06   8.7309143e-08   8.7852403e-10   8.8949155e-14
   2.8600000e-01   5.6547296e-03   8.8760203e-04   9.1154541e-06   9.3993778e-08   9.6925494e-10   1.0306619e-13
   2.8700000e-01   5.7425222e-03   9.0988195e-04   9.5744792e-06   1.0117138e-07   1.0691024e-09   1.1938313e-13
   2.8800000e-01   5.8313673e-03   9.3264683e-04   1.0055274e-05   1.0887696e-07   1.1789577e-09   1.3823664e-13
   2.8900000e-01   5.9212734e-03   9.5590553e-04   1.0558807e-05   1.1714792e-07   1.2997970e-09   1.6001399e-13
   2.9000000e-01   6.0122492e-03   9.7966704e-04   1.1086089e-05   1.2602420e-07   1.4326890e-09   1.8516053e-13
   2.9100000e-01   6.1043034e-03   1.0039405e-03   1.1638172e-05   1.3554847e-07   1.5788036e-09   2.1418826e-13
   2.9200000e-01   6.1974447e-03   1.0287351e-03   1.2216150e-05   1.4576630e-07   1.7394214e-09   2.4768559e-13
   2.9300000e-01   6.2916817e-03   1.0540602e-03   1.2821166e-05   1.5672634e-07   1.9159435e-09   2.8632861e-13
   2.9400000e-01   6.3870232e-03   1.0799255e-03   1.3454405e-05   1.6848050e-07   2.1099028e-09   3.3089388e-13
   2.9500000e-01   6.4834780e-03   1.1063403e-03   1.4117105e-05   1.8108423e-07   2.3229761e-09   3.8227309e-13
   2.9600000e-01   6.5810548e-03   1.1333147e-03   1.4810553e-05   1.9459667e-07   2.5569973e-09   4.4148990e-13
   2.9700000e-01   6.6797624e-03   1.1608583e-03   1.5536087e-05   2.0908095e-07   2.8139712e-09   5.0971908e-13
   2.9800000e-01   6.7796096e-03   1.1889814e-03   1.6295102e-05   2.2460441e-07   3.0960899e-09   5.8830844e-13
   2.9900000e-01   6.8806054e-03   1.2176940e-03   1.7089047e-05   2.4123888e-07   3.4057490e-09   6.7880392e-13
   3.0000000e-01   6.9827586e-03   1.2470065e-03   1.7919433e-05   2.5906097e-07   3.7455665e-09   7.8297817e-13
   3.0100000e-01   7.0860781e-03   1.2769293e-03   1.8787829e-05   2.7815239e-07   4.1184026e-09   9.0286328e-13
   3.0200000e-01   7.1905728e-03   1.3074729e-03   1.9695867e-05   2.9860025e-07   4.5273819e-09   1.0407881e-12
   3.0300000e-01   7.2962516e-03   1.3386482e-03   2.0645247e-05   3.2049742e-07   4.9759166e-09   1.1994208e-12
   3.0400000e-01   7.4031235e-03   1.3704659e-03   2.1637735e-05   3.4394289e-07   5.4677331e-09   1.3818176e-12
   3.0500000e-01   7.5111975e-03   1.4029371e-03   2.2675167e-05   3.6904216e-07   6.0068993e-09   1.5914782e-12
   3.0600000e-01   7.6204826e-03   1.4360728e-03   2.3759453e-05   3.9590767e-07   6.5978558e-09   1.8324088e-12
   3.0700000e-01   7.7309878e-03   1.4698845e-03   2.4892578e-05   4.2465918e-07   7.2454487e-09   2.1091947e-12
   3.0800000e-01   7.8427221e-03   1.5043834e-03   2.6076605e-05   4.5542431e-07   7.9549657e-09   2.4270824e-12
   3.0900000e-01   7.9556946e-03   1.5395813e-03   2.7313680e-05   4.8833898e-07   8.7321756e-09   2.7920729e-12
   3.1000000e-01   8.0699144e-03   1.5754897e-03   2.8606032e-05   5.2354793e-07   9.5833707e-09   3.2110295e-12
   3.1100000e-01   8.1853905e-03   1.6121206e-03   2.9955976e-05   5.6120530e-07   1.0515413e-08   3.6917985e-12
   3.1200000e-01   8.3021321e-03   1.6494859e-03   3.1365919e-05   6.0147521e-07   1.1535785e-08   4.2433483e-12
   3.1300000e-01   8.4201483e-03   1.6875978e-03   3.2838361e-05   6.4453234e-07   1.2652643e-08   4.8759273e-12
   3.1400000e-01   8.5394482e-03   1.7264687e-03   3.4375898e-05   6.9056263e-07   1.3874877e-08   5.6012434e-12
   3.1500000e-01   8.6600410e-03   1.7661109e-03   3.5981229e-05   7.3976398e-07   1.5212178e-08   6.4326686e-12
   3.1600000e-01   8.7819359e-03   1.8065371e-03   3.7657153e-05   7.9234694e-07   1.6675101e-08   7.3854716e-12
   3.1700000e-01   8.9051419e-03   1.8477599e-03   3.9406580e-05   8.4853555e-07   1.8275146e-08   8.4770824e-12
   3.1800000e-01   9.0296684e-03   1.8897924e-03   4.1232528e-05   9.0856809e-07   2.0024842e-08   9.7273937e-12
   3.1900000e-01   9.1555246e-03   1.9326475e-03   4.3138134e-05   9.7269805e-07   2.1937828e-08   1.1159103e-11
   3.2000000e-01   9.2827195e-03   1.9763384e-03   4.5126650e-05   1.0411950e-06   2.4028958e-08   1.2798101e-11
   3.2100000e-01   9.4112626e-03   2.0208786e-03   4.7201454e-05   1.1143455e-06   2.6314403e-08   1.4673916e-11
   3.2200000e-01   9.5411630e-03   2.0662814e-03   4.9366051e-05   1.1924543e-06   2.8811761e-08   1.6820214e-11
   3.2300000e-01   9.6724300e-03   2.1125605e-03   5.1624078e-05   1.2758454e-06   3.1540187e-08   1.9275370e-11
   3.2400000e-01   9.8050728e-03   2.1597299e-03   5.3979307e-05   1.3648630e-06   3.4520522e-08   2.2083119e-11
   3.2500000e-01   9.9391008e-03   2.2078033e-03   5.6435653e-05   1.4598730e-06   3.7775437e-08   2.5293288e-11
   3.2600000e-01   1.0074523e-02   2.2567949e-03   5.8997175e-05   1.5612642e-06   4.1329593e-08   2.8962634e-11
   3.2700000e-01   1.0211349e-02   2.3067190e-03   6.1668084e-05   1.6694496e-06   4.5209809e-08   3.3155795e-11
   3.2800000e-01   1.0349588e-02   2.3575900e-03   6.4452747e-05   1.7848679e-06   4.9445248e-08   3.7946361e-11
   3.2900000e-01   1.0489250e-02   2.4094225e-03   6.7355691e-05   1.9079852e-06   5.4067611e-08   4.3418101e-11
   3.3000000e-01   1.0630342e-02   2.4622312e-03   7.0381610e-05   2.0392963e-06   5.9111360e-08   4.9666342e-11
   3.3100000e-01   1.0772876e-02   2.5160309e-03   7.3535368e-05   2.1793266e-06   6.4613946e-08   5.6799546e-11
   3.3200000e-01   1.0916860e-02   2.5708368e-03   7.6822009e-05   2.3286340e-06   7.0616064e-08   6.4941085e-11
   3.3300000e-01   1.1062304e-02   2.6266640e-03   8.0246759e-05   2.4878107e-06   7.7161927e-08   7.4231264e-11
   3.3400000e-01   1.1209216e-02   2.6835278e-03   8.3815034e-05   2.6574851e-06   8.4299558e-08   8.4829607e-11
   3.3500000e-01   1.1357607e-02   2.7414438e-03   8.7532444e-05   2.8383242e-06   9.2081118e-08   9.6917445e-11
   3.3600000e-01   1.1507485e-02   2.8004276e-03   9.1404802e-05   3.0310356e-06   1.0056324e-07   1.1070086e-10
   3.3700000e-01   1.1658861e-02   2.8604950e-03   9.5438128e-05   3.2363701e-06   1.0980743e-07   1.2641399e-10
   3.3800000e-01   1.1811742e-02   2.9216620e-03   9.9638657e-05   3.4551241e-06   1.1988042e-07   1.4432283e-10
   3.3900000e-01   1.1966139e-02   2.9839446e-03   1.0401285e-04   3.6881421e-06   1.3085467e-07   1.6472946e-10
   3.4000000e-01   1.2122061e-02   3.0473593e-03   1.0856738e-04   3.9363198e-06   1.4280880e-07   1.8797687e-10
   3.4100000e-01   1.2279517e-02   3.1119223e-03   1.1330919e-04   4.2006068e-06   1.5582811e-07   2.1445443e-10
   3.4200000e-01   1.2438517e-02   3.1776503e-03   1.1824542e-04   4.4820098e-06   1.7000513e-07   2.4460407e-10
   3.4300000e-01   1.2599069e-02   3.2445599e-03   1.2338350e-04   4.7815961e-06   1.8544022e-07   2.7892723e-10
   3.4400000e-01   1.2761184e-02   3.3126681e-03   1.2873110e-04   5.1004964e-06   2.0224222e-07   3.1799281e-10
   3.4500000e-01   1.2924871e-02   3.3819920e-03   1.3429615e-04   5.4399093e-06   2.2052915e-07   3.6244603e-10
   3.4600000e-01   1.3090138e-02   3.4525486e-03   1.4008688e-04   5.8011045e-06   2.4042895e-07   4.1301858e-10
   3.4700000e-01   1.3256995e-02   3.5243553e-03   1.4611177e-04   6.1854270e-06   2.6208028e-07   4.7053998e-10
   3.4800000e-01   1.3425452e-02   3.5974296e-03   1.5237962e-04   6.5943015e-06   2.8563342e-07   5.3595050e-10
   3.4900000e-01   1.3595518e-02   3.6717892e-03   1.5889950e-04   7.0292369e-06   3.1125121e-07   6.1031570e-10
   3.5000000e-01   1.3767202e-02   3.7474518e-03   1.6568083e-04   7.4918307e-06   3.3911007e-07   6.9484283e-10
   3.5100000e-01   1.3940513e-02   3.8244353e-03   1.7273330e-04   7.9837743e-06   3.6940108e-07   7.9089946e-10
   3.5200000e-01   1.4115461e-02   3.9027578e-03   1.8006695e-04   8.5068583e-06   4.0233119e-07   9.0003439e-10
   3.5300000e-01   1.4292055e-02   3.9824376e-03   1.8769218e-04   9.0629776e-06   4.3812451e-07   1.0240013e-09
   3.5400000e-01   1.4470304e-02   4.0634930e-03   1.9561968e-04   9.6541374e-06   4.7702364e-07   1.1647854e-09
   3.5500000e-01   1.4650217e-02   4.1459425e-03   2.0386055e-04   1.0282460e-05   5.1929120e-07   1.3246337e-09
   3.5600000e-01   1.4831805e-02   4.2298047e-03   2.1242622e-04   1.0950189e-05   5.6521143e-07   1.5060887e-09
   3.5700000e-01   1.5015075e-02   4.3150986e-03   2.2132852e-04   1.1659699e-05   6.1509191e-07   1.7120269e-09
   3.5800000e-01   1.5200037e-02   4.4018429e-03   2.3057964e-04   1.2413501e-05   6.6926538e-07   1.9457019e-09
   3.5900000e-01   1.5386700e-02   4.4900567e-03   2.4019221e-04   1.3214250e-05   7.2809183e-07   2.2107932e-09
   3.6000000e-01   1.5575074e-02   4.5797594e-03   2.5017921e-04   1.4064752e-05   7.9196056e-07   2.5114606e-09
   3.6100000e-01   1.5765168e-02   4.6709701e-03   2.6055409e-04   1.4967976e-05   8.6129259e-07   2.8524068e-09
   3.6200000e-01   1.5956990e-02   4.7637084e-03   2.7133071e-04   1.5927055e-05   9.3654309e-07   3.2389463e-09
   3.6300000e-01   1.6150551e-02   4.8579940e-03   2.8252337e-04   1.6945304e-05   1.0182041e-06   3.6770840e-09
   3.6400000e-01   1.6345858e-02   4.9538464e-03   2.9414682e-04   1.8026224e-05   1.1068074e-06   4.1736039e-09
   3.6500000e-01   1.6542922e-02   5.0512857e-03   3.0621628e-04   1.9173512e-05   1.2029278e-06   4.7361680e-09
   3.6600000e-01   1.6741750e-02   5.1503318e-03   3.1874746e-04   2.0391075e-05   1.3071861e-06   5.3734284e-09
   3.6700000e-01   1.6942354e-02   5.2510049e-03   3.3175654e-04   2.1683037e-05   1.4202530e-06   6.0951534e-09
   3.6800000e-01   1.7144740e-02   5.3533251e-03   3.4526021e-04   2.3053752e-05   1.5428530e-06   6.9123689e-09
   3.6900000e-01   1.7348919e-02   5.4573129e-03   3.5927568e-04   2.4507818e-05   1.6757684e-06   7.8375177e-09
   3.7000000e-01   1.7554899e-02   5.5629888e-03   3.7382067e-04   2.6050086e-05   1.8198437e-06   8.8846392e-09
   3.7100000e-01   1.7762689e-02   5.6703733e-03   3.8891346e-04   2.7685676e-05   1.9759908e-06   1.0069570e-08
   3.7200000e-01   1.7972299e-02   5.7794872e-03   4.0457286e-04   2.9419990e-05   2.1451935e-06   1.1410172e-08
   3.7300000e-01   1.8183737e-02   5.8903513e-03   4.2081827e-04   3.1258725e-05   2.3285137e-06   1.2926584e-08
   3.7400000e-01   1.8397012e-02   6.0029866e-03   4.3766966e-04   3.3207891e-05   2.5270970e-06   1.4641512e-08
   3.7500000e-01   1.8612132e-02   6.1174141e-03   4.5514758e-04   3.5273825e-05   2.7421790e-06   1.6580546e-08
   3.7600000e-01   1.8829108e-02   6.2336550e-03   4.7327321e-04   3.7463208e-05   2.9750924e-06   1.8772524e-08
   3.7700000e-01   1.9047947e-02   6.3517305e-03   4.9206832e-04   3.9783081e-05   3.2272743e-06   2.1249935e-08
   3.7800000e-01   1.9268659e-02   6.4716621e-03   5.1155534e-04   4.2240866e-05   3.5002737e-06   2.4049375e-08
   3.7900000e-01   1.9491251e-02   6.5934712e-03   5.3175733e-04   4.4844383e-05   3.7957605e-06   2.7212057e-08
   3.8000000e-01   1.9715734e-02   6.7171793e-03   5.5269803e-04   4.7601869e-05   4.1155340e-06   3.0784385e-08
   3.8100000e-01   1.9942115e-02   6.8428081e-03   5.7440182e-04   5.0522000e-05   4.4615329e-06   3.4818593e-08
   3.8200000e-01   2.0170403e-02   6.9703794e-03   5.9689382e-04   5.3613911e-05   4.8358459e-06   3.9373469e-08
   3.8300000e-01   2.0400607e-02   7.0999149e-03   6.2019980e-04   5.6887223e-05   5.2407220e-06   4.4515160e-08
   3.8400000e-01   2.0632736e-02   7.2314366e-03   6.4434628e-04   6.0352057e-05   5.6785834e-06   5.0318079e-08
   3.8500000e-01   2.0866797e-02   7.3649665e-03   6.6936051e-04   6.4019070e-05   6.1520373e-06   5.6865921e-08
   3.8600000e-01   2.1102800e-02   7.5005267e-03   6.9527046e-04   6.7899469e-05   6.6638903e-06   6.4252797e-08
   3.8700000e-01   2.1340753e-02   7.6381393e-03   7.2210489e-04   7.2005048e-05   7.2171625e-06   7.2584506e-08
   3.8800000e-01   2.1580665e-02   7.7778265e-03   7.4989331e-04   7.6348204e-05   7.8151029e-06   8.1979969e-08
   3.8900000e-01   2.1822543e-02   7.9196105e-03   7.7866602e-04   8.0941978e-05   8.4612065e-06   9.2572814e-08
   3.9000000e-01   2.2066396e-02   8.0635139e-03   8.0845414e-04   8.5800073e-05   9.1592320e-06   1.0451317e-07
   3.9100000e-01   2.2312234e-02   8.2095588e-03   8.3928957e-04   9.0936892e-05   9.9132202e-06   1.1796967e-07
   3.9200000e-01   2.2560063e-02   8.3577679e-03   8.7120507e-04   9.6367569e-05   1.0727515e-05   1.3313168e-07
   3.9300000e-01   2.2809892e-02   8.5081637e-03   9.0423422e-04   1.0210800e-04   1.1606785e-05   1.5021179e-07
   3.9400000e-01   2.3061729e-02   8.6607686e-03   9.3841146e-04   1.0817488e-04   1.2556045e-05   1.6944864e-07
   3.9500000e-01   2.3315583e-02   8.8156053e-03   9.7377209e-04   1.1458573e-04   1.3580683e-05   1.9111001e-07
   3.9600000e-01   2.3571462e-02   8.9726965e-03   1.0103523e-03   1.2135894e-04   1.4686485e-05   2.1549634e-07
   3.9700000e-01   2.3829374e-02   9.1320649e-03   1.0481892e-03   1.2851383e-04   1.5879662e-05   2.4294462e-07
   3.9800000e-01   2.4089326e-02   9.2937331e-03   1.0873207e-03   1.3607064e-04   1.7166883e-05   2.7383272e-07
   3.9900000e-01   2.4351327e-02   9.4577239e-03   1.1277857e-03   1.4405062e-04   1.8555303e-05   3.0858431e-07
   4.0000000e-01   2.4615385e-02   9.6240602e-03   1.1696240e-03   1.5247602e-04   2.0052598e-05   3.4767421e-07
   4.0100000e-01   2.4881507e-02   9.7927646e-03   1.2128765e-03   1.6137019e-04   2.1667000e-05   3.9163452e-07
   4.0200000e-01   2.5149702e-02   9.9638600e-03   1.2575848e-03   1.7075760e-04   2.3407339e-05   4.4106132e-07
   4.0300000e-01   2.5419977e-02   1.0137369e-02   1.3037915e-03   1.8066387e-04   2.5283077e-05   4.9662219e-07
   4.0400000e-01   2.5692340e-02   1.0313315e-02   1.3515403e-03   1.9111582e-04   2.7304357e-05   5.5906465e-07
   4.0500000e-01   2.5966799e-02   1.0491721e-02   1.4008757e-03   2.0214157e-04   2.9482043e-05   6.2922543e-07
   4.0600000e-01   2.6243362e-02   1.0672609e-02   1.4518435e-03   2.1377051e-04   3.1827772e-05   7.0804094e-07
   4.0700000e-01   2.6522035e-02   1.0856001e-02   1.5044900e-03   2.2603342e-04   3.4354005e-05   7.9655884e-07
   4.0800000e-01   2.6802827e-02   1.1041922e-02   1.5588630e-03   2.3896248e-04   3.7074080e-05   8.9595089e-07
   4.0900000e-01   2.7085745e-02   1.1230394e-02   1.6150110e-03   2.5259133e-04   4.0002269e-05   1.0075273e-06
   4.1000000e-01   2.7370796e-02   1.1421439e-02   1.6729835e-03   2.6695516e-04   4.3153840e-05   1.1327529e-06
   4.1100000e-01   2.7657989e-02   1.1615081e-02   1.7328312e-03   2.8209071e-04   4.6545119e-05   1.2732643e-06
   4.1200000e-01   2.7947329e-02   1.1811342e-02   1.7946057e-03   2.9803638e-04   5.0193561e-05   1.4308902e-06
   4.1300000e-01   2.8238825e-02   1.2010244e-02   1.8583596e-03   3.1483226e-04   5.4117818e-05   1.6076731e-06
   4.1400000e-01   2.8532484e-02   1.2211811e-02   1.9241465e-03   3.3252019e-04   5.8337818e-05   1.8058931e-06
   4.1500000e-01   2.8828312e-02   1.2416065e-02   1.9920212e-03   3.5114383e-04   6.2874841e-05   2.0280957e-06
   4.1600000e-01   2.9126318e-02   1.2623028e-02   2.0620394e-03   3.7074870e-04   6.7751605e-05   2.2771207e-06
   4.1700000e-01   2.9426507e-02   1.2832723e-02   2.1342577e-03   3.9138230e-04   7.2992352e-05   2.5561361e-06
   4.1800000e-01   2.9728888e-02   1.3045173e-02   2.2087339e-03   4.1309408e-04   7.8622944e-05   2.8686744e-06
   4.1900000e-01   3.0033466e-02   1.3260400e-02   2.2855269e-03   4.3593560e-04   8.4670956e-05   3.2186732e-06
   4.2000000e-01   3.0340250e-02   1.3478426e-02   2.3646963e-03   4.5996053e-04   9.1165779e-05   3.6105203e-06
   4.2100000e-01   3.0649244e-02   1.3699273e-02   2.4463029e-03   4.8522472e-04   9.8138731e-05   4.0491032e-06
   4.2200000e-01   3.0960457e-02   1.3922964e-02   2.5304085e-03   5.1178630e-04   1.0562316e-04   4.5398643e-06
   4.2300000e-01   3.1273895e-02   1.4149520e-02   2.6170759e-03   5.3970571e-04   1.1365458e-04   5.0888612e-06
   4.2400000e-01   3.1589565e-02   1.4378964e-02   2.7063688e-03   5.6904578e-04   1.2227075e-04   5.7028342e-06
   4.2500000e-01   3.1907472e-02   1.4611317e-02   2.7983520e-03   5.9987177e-04   1.3151186e-04   6.3892798e-06
   4.2600000e-01   3.2227625e-02   1.4846602e-02   2.8930910e-03   6.3225147e-04   1.4142062e-04   7.1565321e-06
   4.2700000e-01   3.2550028e-02   1.5084839e-02   2.9906525e-03   6.6625525e-04   1.5204242e-04   8.0138531e-06
   4.2800000e-01   3.2874688e-02   1.5326051e-02   3.0911041e-03   7.0195608e-04   1.6342545e-04   8.9715309e-06
   4.2900000e-01   3.3201612e-02   1.5570258e-02   3.1945142e-03   7.3942965e-04   1.7562087e-04   1.0040988e-05
   4.3000000e-01   3.3530806e-02   1.5817483e-02   3.3009520e-03   7.7875440e-04   1.8868296e-04   1.1234903e-05
   4.3100000e-01   3.3862276e-02   1.6067746e-02   3.4104879e-03   8.2001156e-04   2.0266928e-04   1.2567338e-05
   4.3200000e-01   3.4196028e-02   1.6321068e-02   3.5231928e-03   8.6328524e-04   2.1764081e-04   1.4053885e-05
   4.3300000e-01   3.4532067e-02   1.6577470e-02   3.6391387e-03   9.0866244e-04   2.3366214e-04   1.5711824e-05
   4.3400000e-01   3.4870401e-02   1.6836973e-02   3.7583981e-03   9.5623313e-04   2.5080166e-04   1.7560291e-05
   4.3500000e-01   3.5211034e-02   1.7099597e-02   3.8810445e-03   1.0060903e-03   2.6913168e-04   1.9620475e-05
   4.3600000e-01   3.5553973e-02   1.7365364e-02   4.0071521e-03   1.0583299e-03   2.8872868e-04   2.1915814e-05
   4.3700000e-01   3.5899223e-02   1.7634292e-02   4.1367957e-03   1.1130511e-03   3.0967344e-04   2.4472229e-05
   4.3800000e-01   3.6246790e-02   1.7906403e-02   4.2700509e-03   1.1703562e-03   3.3205124e-04   2.7318362e-05
   4.3900000e-01   3.6596679e-02   1.8181716e-02   4.4069938e-03   1.2303503e-03   3.5595208e-04   3.0485846e-05
   4.4000000e-01   3.6948896e-02   1.8460250e-02   4.5477012e-03   1.2931422e-03   3.8147082e-04   3.4009597e-05
   4.4100000e-01   3.7303446e-02   1.8742026e-02   4.6922505e-03   1.3588434e-03   4.0870741e-04   3.7928122e-05
   4.4200000e-01   3.7660335e-02   1.9027063e-02   4.8407196e-03   1.4275689e-03   4.3776707e-04   4.2283865e-05
   4.4300000e-01   3.8019568e-02   1.9315380e-02   4.9931867e-03   1.4994369e-03   4.6876047e-04   4.7123573e-05
   4.4400000e-01   3.8381149e-02   1.9606996e-02   5.1497306e-03   1.5745685e-03   5.0180394e-04   5.2498695e-05
   4.4500000e-01   3.8745085e-02   1.9901929e-02   5.3104306e-03   1.6530882e-03   5.3701962e-04   5.8465810e-05
   4.4600000e-01   3.9111380e-02   2.0200198e-02   5.4753660e-03   1.7351238e-03   5.7453570e-04   6.5087085e-05
   4.4700000e-01   3.9480039e-02   2.0501822e-02   5.6446168e-03   1.8208060e-03   6.1448655e-04   7.2430774e-05
   4.4800000e-01   3.9851066e-02   2.0806818e-02   5.8182629e-03   1.9102688e-03   6.5701288e-04   8.0571745e-05
   4.4900000e-01   4.0224468e-02   2.1115205e-02   5.9963845e-03   2.0036490e-03   7.0226193e-04   8.9592043e-05
   4.5000000e-01   4.0600248e-02   2.1426999e-02   6.1790620e-03   2.1010867e-03   7.5038764e-04   9.9581497e-05
   4.5100000e-01   4.0978410e-02   2.1742219e-02   6.3663757e-03   2.2027247e-03   8.0155073e-04   1.1063835e-04
   4.5200000e-01   4.1358960e-02   2.2060881e-02   6.5584063e-03   2.3087090e-03   8.5591884e-04   1.2286995e-04
   4.5300000e-01   4.1741902e-02   2.2383003e-02   6.7552339e-03   2.4191880e-03   9.1366670e-04   1.3639344e-04
   4.5400000e-01   4.2127240e-02   2.2708600e-02   6.9569388e-03   2.5343130e-03   9.7497613e-04   1.5133654e-04
   4.5500000e-01   4.2514979e-02   2.3037690e-02   7.1636013e-03   2.6542379e-03   1.0400362e-03   1.6783828e-04
   4.5600000e-01   4.2905123e-02   2.3370288e-02   7.3753011e-03   2.7791189e-03   1.1090431e-03   1.8604989e-04
   4.5700000e-01   4.3297675e-02   2.3706410e-02   7.5921177e-03   2.9091147e-03   1.1822005e-03   2.0613556e-04
   4.5800000e-01   4.3692640e-02   2.4046072e-02   7.8141305e-03   3.0443861e-03   1.2597191e-03   2.2827337e-04
   4.5900000e-01   4.4090022e-02   2.4389289e-02   8.0414181e-03   3.1850960e-03   1.3418171e-03   2.5265619e-04
   4.6000000e-01   4.4489825e-02   2.4736076e-02   8.2740589e-03   3.3314091e-03   1.4287197e-03   2.7949254e-04
   4.6100000e-01   4.4892052e-02   2.5086447e-02   8.5121304e-03   3.4834916e-03   1.5206591e-03   3.0900752e-04
   4.6200000e-01   4.5296707e-02   2.5440417e-02   8.7557097e-03   3.6415115e-03   1.6178747e-03   3.4144374e-04
   4.6300000e-01   4.5703794e-02   2.5798001e-02   9.0048731e-03   3.8056378e-03   1.7206123e-03   3.7706223e-04
   4.6400000e-01   4.6113316e-02   2.6159211e-02   9.2596961e-03   3.9760408e-03   1.8291246e-03   4.1614326e-04
   4.6500000e-01   4.6525277e-02   2.6524061e-02   9.5202534e-03   4.1528914e-03   1.9436704e-03   4.5898725e-04
   4.6600000e-01   4.6939679e-02   2.6892565e-02   9.7866186e-03   4.3363611e-03   2.0645145e-03   5.0591552e-04
   4.6700000e-01   4.7356527e-02   2.7264735e-02   1.0058865e-02   4.5266219e-03   2.1919273e-03   5.5727101e-04
   4.6800000e-01   4.7775823e-02   2.7640584e-02   1.0337063e-02   4.7238455e-03   2.3261846e-03   6.1341893e-04
   4.6900000e-01   4.8197570e-02   2.8020123e-02   1.0621284e-02   4.9282037e-03   2.4675666e-03   6.7474726e-04
   4.7000000e-01   4.8621772e-02   2.8403366e-02   1.0911597e-02   5.1398676e-03   2.6163583e-03   7.4166717e-04
   4.7100000e-01   4.9048430e-02   2.8790322e-02   1.1208069e-02   5.3590076e-03   2.7728481e-03   8.1461325e-04
   4.7200000e-01   4.9477549e-02   2.9181004e-02   1.1510768e-02   5.5857928e-03   2.9373277e-03   8.9404357e-04
   4.7300000e-01   4.9909130e-02   2.9575423e-02   1.1819759e-02   5.8203910e-03   3.1100911e-03   9.8043955e-04
   4.7400000e-01   5.0343177e-02   2.9973588e-02   1.2135104e-02   6.0629681e-03   3.2914343e-03   1.0743056e-03
   4.7500000e-01   5.0779691e-02   3.0375510e-02   1.2456867e-02   6.3136881e-03   3.4816542e-03   1.1761686e-03
   4.7600000e-01   5.1218676e-02   3.0781198e-02   1.2785106e-02   6.5727123e-03   3.6810483e-03   1.2865767e-03
   4.7700000e-01   5.1660133e-02   3.1190663e-02   1.3119881e-02   6.8401994e-03   3.8899130e-03   1.4060985e-03
   4.7800000e-01   5.2104065e-02   3.1603913e-02   1.3461249e-02   7.1163051e-03   4.1085437e-03   1.5353215e-03
   4.7900000e-01   5.2550473e-02   3.2020956e-02   1.3809264e-02   7.4011814e-03   4.3372333e-03   1.6748500e-03
   4.8000000e-01   5.2999361e-02   3.2441802e-02   1.4163979e-02   7.6949766e-03   4.5762713e-03   1.8253031e-03
   4.8100000e-01   5.3450729e-02   3.2866458e-02   1.4525446e-02   7.9978349e-03   4.8259430e-03   1.9873122e-03
   4.8200000e-01   5.3904581e-02   3.3294931e-02   1.4893712e-02   8.3098960e-03   5.0865285e-03   2.1615180e-03
   4.8300000e-01   5.4360916e-02   3.3727230e-02   1.5268825e-02   8.6312947e-03   5.3583015e-03   2.3485674e-03
   4.8400000e-01   5.4819738e-02   3.4163360e-02   1.5650829e-02   8.9621610e-03   5.6415286e-03   2.5491097e-03
   4.8500000e-01   5.5281048e-02   3.4603329e-02   1.6039767e-02   9.3026189e-03   5.9364678e-03   2.7637929e-03
   4.8600000e-01   5.5744846e-02   3.5047142e-02   1.6435679e-02   9.6527871e-03   6.2433678e-03   2.9932593e-03
   4.8700000e-01   5.6211136e-02   3.5494805e-02   1.6838602e-02   1.0012778e-02   6.5624672e-03   3.2381413e-03
   4.8800000e-01   5.6679917e-02   3.5946323e-02   1.7248571e-02   1.0382698e-02   6.8939928e-03   3.4990565e-03
   4.8900000e-01   5.7151191e-02   3.6401702e-02   1.7665620e-02   1.0762645e-02   7.2381595e-03   3.7766030e-03
   4.9000000e-01   5.7624960e-02   3.6860945e-02   1.8089780e-02   1.1152714e-02   7.5951685e-03   4.0713546e-03
   4.9100000e-01   5.8101224e-02   3.7324058e-02   1.8521076e-02   1.1552988e-02   7.9652071e-03   4.3838557e-03
   4.9200000e-01   5.8579984e-02   3.7791043e-02   1.8959537e-02   1.1963547e-02   8.3484474e-03   4.7146165e-03
   4.9300000e-01   5.9061240e-02   3.8261905e-02   1.9405183e-02   1.2384459e-02   8.7450457e-03   5.0641083e-03
   4.9400000e-01   5.9544995e-02   3.8736645e-02   1.9858035e-02   1.2815789e-02   9.1551419e-03   5.4327591e-03
   4.9500000e-01   6.0031248e-02   3.9215267e-02   2.0318111e-02   1.3257590e-02   9.5788585e-03   5.8209490e-03
   4.9600000e-01   6.0519999e-02   3.9697774e-02   2.0785426e-02   1.3709909e-02   1.0016300e-02   6.2290069e-03
   4.9700000e-01   6.1011250e-02   4.0184165e-02   2.1259991e-02   1.4172784e-02   1.0467553e-02   6.6572067e-03
   4.9800000e-01   6.1505000e-02   4.0674444e-02   2.1741816e-02   1.4646244e-02   1.0932685e-02   7.1057644e-03
   4.9900000e-01   6.2001250e-02   4.1168611e-02   2.2230909e-02   1.5130312e-02   1.1411745e-02   7.5748361e-03


==> error_diagram.dat <==
1  0.027344255867572   0.080807720463055   0.218710167647800   0.124830465071592   0.066823123725959    0.040203115955436   0.031617593494675          
2  0.136297383848809   0.206249794276141   0.343359773915127   0.231591596144704   0.173602870957580    0.145841055175453   0.139391935834515           
3  0.273814361801414   0.327670129772249   0.476932960148290   0.363475489307385   0.308121628579461    0.282521520861592   0.277525733445653       





